Quantum-HPC Workflows Across Multiple Quantum Computing Platforms: Two Case Studies

We describe the Quantum-HPC hybrid system comprising the supercomputer Fugaku, the QPUs Quantinuum Reimei and ibm_kobe, and the Tierkreis hybrid workflow software. We present two demonstrations of the system at work. In the first, we compute the excited states of a biomolecular system using Fugaku and Reimei (simulator) to handle classical and quantum parts of the workflow respectively. In the second, Fugaku coordinates Reimei and ibm_kobe working together in a combined VQE + QPE workflow to compute the ground state energy of a simple system.

==> system.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{lalign}=[right]
\tikzstyle{ralign}=[left]

% Edge styles
\tikzstyle{machine ibm}=[-, fill={rgb,255: red,207; green,190; blue,236}, rounded corners=4pt, draw]
\tikzstyle{fugaku}=[-, fill={rgb,255: red,199; green,233; blue,255}, rounded corners=4pt, minimum width=3cm, minimum height=2.2cm, draw]
\tikzstyle{node}=[-, fill={rgb,255: red,255; green,255; blue,255}, minimum width=2.5cm, minimum height=0.5cm, draw]
\tikzstyle{quantinuum}=[-, fill={rgb,255: red,192; green,255; blue,242}, rounded corners=4pt, draw]
\tikzstyle{boundary}=[-,dotted, thin]
\tikzstyle{box}=[-,densely dashed, very thick, blue]
\tikzstyle{network}=[<->, thick]
\tikzstyle{flow}=[->]

